The Life and Death of SSDs and HDDs: Similarities, Differences, and Prediction Models

Data center downtime typically centers around IT equipment failure. Storage devices are the most frequently failing components in data centers. We present a comparative study of hard disk drives (HDDs) and solid state drives (SSDs) that constitute the typical storage in data centers. Using a six-year field data of 100,000 HDDs of different models from the same manufacturer from the BackBlaze dataset and a six-year field data of 30,000 SSDs of three models from a Google data center, we characterize the workload conditions that lead to failures and illustrate that their root causes differ from common expectation but remain difficult to discern. For the case of HDDs we observe that young and old drives do not present many differences in their failures. Instead, failures may be distinguished by discriminating drives based on the time spent for head positioning. For SSDs, we observe high levels of infant mortality and characterize the differences between infant and non-infant failures. We develop several machine learning failure prediction models that are shown to be surprisingly accurate, achieving high recall and low false positive rates. These models are used beyond simple prediction as they aid us to untangle the complex interaction of workload characteristics that lead to failures and identify failure root causes from monitored symptoms.

==> reviewer_comments.txt <==
Review #47A
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
This paper characterizes swap SSD failures in a large data set provided by one of Google's datancenters and proposes a predictive model based on random forest that is supposed to predict upcoming failures N days before the occurrence.

Comments for author
-------------------
First of all, the characterization portion of SSD swap failures is very interesting and due to the large volume of logs available, the authors could draw several nice findings: 1) up to 14% of drives are swapped during their lifetime, 2) 8% of drives are never swapped, etc. 

The machine learning aspect of the paper, however, leaves a few open questions. There are a few unknowns that should have been clarified:
1. What is the ratio of the downsampling? What is the ratio between positive and negative samples that the predictive models end up predicting on?
2. What are the characteristics of the random forest? How many trees, how many samples per node, are positive samples weighted more, etc.?

***
3. Given that all counters coming from logs are cummulated to a single value, it means that sequentiality of errors/events and patterns in the daily time series do not matter. I find this hard to believe. Usually, when time series is available, one would use different models, not ones that aggregate over all data points. 
***

4. Would it be useful to predict 1 day ahead, from a practical perspective? I would think 1 day is too little for support to do anything about replacing / swapping a defective disk.
5. What is the actual false positive rate with all the models evaluated? The AUC provided is for the entire dataset (downsampled, but we do not know the ratio between positive and negative). Usually, for industrial real world use cases the false positive rate is the one that matters most since it implies replacing healthy disks. This should be minimized. Could the authors provide these values instead or in addition to AUC?

???
6. Wouldn't infant failures be a non-problem, since extensive testing of disks happens in their infancy, before they are put into production? I do not understand the value of predicting infant failures, when mature ones are probably the ones that matter most.
???

7. Random forest is not exactly explainable - yes, it provides a ranking of the features, but it does not provide an explanation of which features contributed and by how much for a particular prediction. In fact, in the ML and AI communities, random forest models are considered to be black boxes. 

After reading the entire paper, I ended wondering why there is a need for a predictive model, when the 2 most important features are age and usage. By following these 2 values, support could decide w/o a predictive model about which disks to replace. Why not use survival models, which can provide a more refined failure date and are an excellent match for features like age? 

Finally, I am wondering why this paper was submitted to the industry track - it is unclear whether the predictive model was put into practice in the datacenters where the data originated from. If this is not the case, then this paper would be a better fit for a research track.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #47B
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
The paper investigates the process of drive retirements by proposing a failure detection algorithm based on a random forest prediction model.
Authors consider as input for the random forest a number of features, (Section 2), and they train it using a production trace from Google over 10000 drives and 6 years, producing an imbalanced data set (1 failure per 10000 failures).
The effectiveness of the prediction reaches 90% with a lookahead window of one day and it is lower for larger windows.
As they observe a high infant mortality (20%), they next distinguish between young vs old drives:  with a lookahead window of one day the effectiveness of the prediction reaches 93.3% for young drive and 87.8% for old drives.
The paper proposes a ranking for the feature importance in the prediction: for young drives the drive age is the most important one, while for old drive the most important features are the one related to the usage.

Comments for author
-------------------
The paper must definitely include an abstract, but at the moment this is missing.

Sec. 1:
There are many acronyms which are not explained (e.g. MLC models, SMART features, ECC errors). Please provide full explanations for those.
Sec 3:
Check the consistency of the full stop in the lists (two lines have it).
Sec. 4:
Is it "randomly downsampling the majority class" a standard way to treat heavily imbalanced datasets?
This section ranks the drive age as first feature to produce a good swap estimate for young drives (at most 90 days). This is however counter-intuitive (taking an action on something new because it is new), it would be better to elaborate further.
For instance, from the standpoint of Google, would you take an action on your drive because a model with 90% effectiveness is predicting a failure in the next day? Would it be convenient anyway?
Sec. 5:
"In contract to prediction..."
"The same trace has been eamined..."


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #47C
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
This paper investigates the SSD failures in a large data center based on SSD error logs. In particular, the authors examine the daily performance logs from three MLC SSD models, collected from a Google production data center over a period of six years. Through characterization of the SSD failures based on the trace, the authors discover insights that seem helpful for failure prediction. In addition, the authors compare different machine learning-based failure predictors and find that the random forest approach outperforms others.

Comments for author
-------------------
Overall I enjoyed reading this paper. It is well written and easy to follow. All the analysis is based on the trace collected from a real-world production data center. I believe the trace itself could lead to researchers' attention and discussions at the conference, not to mention the interesting insights that the authors present in this paper.

Additional comments:

- I recommend that the authors cite this paper "Iyswarya Narayanan, Di Wang, Myeongjae Jeon, Bikash Sharma, Laura Caulfield, Anand Sivasubramaniam, Ben Cutler, Jie Liu, Badriddine Khessib, and Kushagra Vaid. 2016. SSD Failures in Datacenters: What? When? and Why?. In Proceedings of the 9th ACM International on Systems and Storage Conference (SYSTOR '16). ACM, New York, NY, USA, Article 7, 11 pages. DOI: https://doi.org/10.1145/2928275.2928278". It is also highly related to the same topic and is based on traces from a Microsoft data center. 

- Why is the Abstract missing?

- The interpretation of figure 4 is not clear to me. The authors state that "young swaps experience these error types much more frequent than average and much more frequently than that for older swaps." However, from figure 4, it seems that the "baseline" (average) experience these error types more frequently than "young" swaps.

- Instead of training using all the features in the trace, can the authors conduct PCA and figure out the most important features?
